Recent results on heavy flavours and quarkonia from ALICE

Heavy-flavour hadrons, containing at least one charm or beauty quark, are excellent probes of the deconfined medium created in ultra-relativistic heavy-ion collisions, known as quark-gluon plasma. Results in smaller collision systems, such as proton-proton and p-Pb collisions, besides representing an important baseline for interpreting heavy-ion measurements, are crucial to test perturbative QCD calculations and hadronisation mechanisms in the absence of hot medium effects, as well as to search for commonalities with heavy-ion systems. Recently, measurements in proton-proton and p-Pb collisions have revealed unforeseen features with respect to the expectations based on previous results from ${\rm e}^{+}{\rm e}^{-}$ and ep collisions, showing that fragmentation fractions of heavy quarks are not universal. In this contribution, an overview of the most recent ALICE heavy-flavour measurements, along with the comparison to available calculations, will be discussed.

==> README.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments
  doiEDPS.sty	   DOI style to add hyperlink on DOI numbers
  cuted.sty		   Style to manage twocolumn option

  additional-styles.zip	For old LaTeX version, install these styles in  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible to proceed by merely filling out the template and then looking up additional commands as needed.

